Complex rotation numbers: bubbles and their intersections

The construction of complex rotation numbers, due to V.Arnold, gives rise to a fractal-like set "bubbles" related to a circle diffeomorphism. "Bubbles" is a complex analogue to Arnold tongues. This article contains a survey of the known properties of bubbles, as well as a variety of open questions. In particular, we show that bubbles can intersect and self-intersect, and provide approximate pictures of bubbles for perturbations of M\"obius circle diffeomorphisms.

==> disser.bib.txt <==
% kate:replace=tabs no;tab-width 4;indent-width 4;

@Article{SRO98,
 title = {Countable set of limit cycles for the equation $dw/dz=P_n(z,w)/Q_n(z,w)$},
 journal = {J. Dynam. Control Systems},
 pages = {539–581},
 year = {1998},
 author = {A. Shcherbakov and E. Rosales-González and L. Ortiz-Bobadilla},
 volume = {4},
 number = {4},
 MR = {1662926},
 Zbl = {0989.37048},
 langid = {english}
}
@Article{M75,
 author = {Б. Мюллер},
 title = {О плотности решений одного уравнения в $ℂP²$},
 journal = {Матем. сб.},
 year = {1975},
 volume = {98},
 number = {140},
 pages = {363--377},
 doi = {10.1070/SM1975v027n03ABEH002517},
 langid = {russian}
}
@Article{N94,
    author = { I. Nakai },
    title = {Separatrices for non-solvable dynamics on $(ℂ, 0)$},
    journal = {Ann. Inst. Fourier},
    year= 1994,
    volume= 44,
    number= 2,
    pages= {569--599},
    langid = {english}
}
@Article{Shch06,
    author = {А. Щербаков},
    title = {Динамика локальных групп конформных отображений и~общие свойства дифференциальных уравнений на $ℂ²$},
    journaltitle = {Труды МИАН},
    shortjournal = {Тр. МИАН},
    year = 2006,
    pages = {111--129},
    volume = 254,
    langid = {russian}
}
@Article{F06,
    author = "Татьяна Сергеевна Фирсова",
    title = {Топология аналитических слоений в $ℂ^2$. Свойство Купки–Смейла},
    journaltitle = {Труды МИАН},
    shortjournal = {Тр. МИАН},
    volume= {254},
    pages = {162--180},
    MR = {2301003},
    doi = {10.1134/S0081543806030060},
    langid = {russian}
}
@Article{K06,
    author = {Татьяна Игоревна Голенищева–Кутузова},
    title = {Бесконечность числа цилиндрических слоев для типичного аналитического слоения в $ℂ^2$},
    journaltitle = {Труды МИАН},
    shortjournal = {Тр. МИАН},
    volume = 254,
    mathnet = 108,
    pages = {192--195},
    MR = 2301005,
    doi = {10.1134/S0081543806030084},
    langid = {russian}
}
@Article{Il78,
    author = {Юлий Сергеевич Ильяшенко},
    title = {Топология фазовых портретов аналитических дифференциальных уравнений на комплексной проективной плоскости},
    shortjournal = {Тр. сем. им. И. Г. Петровского},
    journaltitle = {Труды семинара имени И. Г. Петровского},
    year = 1978,
    langid = {russian},
    volume = 4,
    pages = {83--136},
    MR = 524528,
    Zbl = {0418.34007}
}
@Article{KhV62,
    author = {М. Г. Худай–Веренов},
    title = {Об одном свойстве решений одного дифференциального уравнения},
    journaltitle = {Мат. сборник},
    year = 1962,
    volume = {56(98)},
    number = 3,
    pages = {301--308},
    langid = {russian},
    MR = 147699
}
@Article{Shch84,
    author = {Арсений Щербаков},
    title = {Топологическая и аналитическая сопряжённость для некоммутативных групп ростков конформных отображений},
    shortjournal = {Тр. сем. им. И. Г. Петровского},
    journaltitle = {Труды семинара имени И. Г. Петровского},
    volume = 10,
    pages = {170--196},
    year = 1984,
    Zbl = {0568.30010},
    langid = {russian}
}
@Article{LR03,
    author = "Frank Loray and Julio C. Rebelo",
    title = {Minimal, rigid foliations by curves on $ℂℙⁿ$},
    journal = {J. Eur. Math. Soc. (JEMS)},
    issn = {1435-9855},
    volume = 5,
    year = 2003,
    issue = 2,
    pages = {147--201},
    MR = 1985614,
    Zbl = {1021.37030},
    url = {http://www.ems-ph.org/journals/show_abstract.php?issn=1435-9855&vol=5&iss=2&rank=3},
    langid = {english}
}
@Article{IP94,
    author = "Yulij Ilyashenko and A. S. Pyartli",
    title = {The monodromy group at infinity of a generic polynomial vector field on the complex projective plane},
    journal = {Russ. J. Math. Phys.},
    volume = 2,
    issue = 3,
    pages = {275--315},
    year = 1994,
    MR = 1330871,
    Zbl = {0915.34005},
    langid = {english}
}
@Article{V06,
    author = {Денис Сергеевич Волк},
    title = {Плотность сепаратрисных связок в пространстве полиномиальных слоений в $ℂP²$},
    mathnet = 107,
    MR = 2301004,
    pages = {181--191},
    journaltitle = {Труды МИАН},
    shortjournal = {Тр. МИАН},
    volume = 254,
    year = 2006,
    pages = {169--179},
    ISBN = "5-02-034087-1",
    doi = "10.1134/S0081543806030072",
    langid = {russian}
}
@Article{LN02,
    author = {Lins Neto},
    title = {Some examples for the Poincaré and Painlevé problems},
    pages = {231--266},
    journaltitle = {Ann. Scient. Éc. Norm. Sup.},
    year = 2002,
    series = 4,
    volume = 35,
    langid = {english}
}

@online{XB_NG-e,
	author = { Xavier Buff and Nataliya Goncharuk},
	title = {Complex rotation numbers },
	eprint = {1308.3510},
	eprinttype = {arxiv},
	year = 2015,
	langid = {english}
}



@book{Arn,
	author = {Владимир Игоревич Арнольд},
	title = {Геометрические методы в теории обыкновенных дифференциальных уравнений},
	location = {Москва},
	edition=4,
	publisher = {Издательство МЦНМО},
	year = 2012,
	pagetotal = 384,
	langid = {russian}
}

@book{Arn-english,
	author = {Vladimir Igorevich Arnold},
	title = {Geometrical Methods In The Theory Of Ordinary Differential Equations},
	location = {New York -- Berlin},
	series = {Grundlehren der mathematischen Wissenschaften [Fundamental Principles of Mathematical Science]},
	publisher = {Springer-Verlag},
	volume = 250,
	year = 1983,
	pagetotal = 334,
	langid = {english}
}

@book{KH,
	author = {Анатолий Борисович Каток and Борис Хасселблат},
	title = {Введение в теорию динамических систем с обзором последних достижений},
	location = {Москва},
	publisher = {Издательство МЦНМО},
	year = 2005,
	pagetotal = 464,
	langid = {russian}
}
@online{Ghyslist,
	author = {Étienne Ghys},
	title = {Groups acting on the circle: a selection of open problems},
	subtitle = {Лекция на открытии весенней школы «Groups and Dynamics» в Les Diablerets},
	date = {2008-03-09},
	url = {http://perso.ens-lyon.fr/ghys/articles/diablerets.pdf},
	langid = {english}
}
@article{H,
	author = {J. H. Hubbard},
	title = {Local connectivity of Julia sets and bifurcation loci: three theorems of J.\,C.\,Yoccoz},
	journal = {Topological Methods in Modern Mathematics},
	publisher = {Goldberg and Phillips eds Publish or Perish},
	year = 1993,
	pages = {467—511},
	langid = {english}
}

@book{KaHa,
	author = {Anatole Katok and Boris Hasselblat},
	title = {Introduction to the Modern Theory of Dynamical Systems},
	publisher = {Cambridge University Press},
	pagetotal = {802},
	year = 1997,
	langid = {english}
}



@article{NG,
	ids = {NG2012},
	author = {Наталия Борисовна Гончарук},
	title = {Числа вращения и модули эллиптических кривых},
	journaltitle = {Функциональный анализ и его приложения},
	volume = 46,
	number = 1,
	pages = {13--30},
	year = 2012,
	langid = {russian}
}


@article{NG2012-en,
	author = {Nataliya Borisovna Goncharuk},
	title = {Rotation numbers and moduli of elliptic curves},
	journaltitle = {Functional analysis and its applications},
	volume = 46,
	number = 1,
	pages = {11-25},
	year = 2012,
	langid = {english}
}

@article{XB_NG,
	author = {Xavier Buff and Nataliya Goncharuk},
	title = {Complex rotation numbers},
	journaltitle = {Journal of modern dynamics},
	volume = 9,
	pages = { 169-190},
	year = 2015,
	langid = {english}
}

@article{AF,
	author = {Фишкин А.Ю.},
	title = {Формальная и аналитическая линеаризуемость семейств ростков конформных отображений $(ℂ,0)$ в $(ℂ,0)$},
	journaltitle = {Функциональный анализ и его приложения},
	volume = 43,
	number = 1,
	pages = {94--96},
	year = 2009,
	langid = {russian}
}

@article{YuIM,
	author = {Yulij Ilyashenko and Vadim Moldavskis},
	title = {Morse-Smale circle diffeomorphisms and moduli of complex tori},
	journal = {Moscow Mathematical Journal},
	volume = 3,
	issue = {April-June},
	year = 2003,
	number = 2,
	pages = {531--540},
	langid = {english},
}

@article{M,
	author = {Молдавский, В. С. },
	title = {Модули эллиптических кривых и числа вращения диффеоморфизмов окружности},
	journaltitle = {Функц. анализ и его прил.},
	volume = 35,
	number = 3,
	year = 2001,
	pages = {88–91},
	langid = {russian}
}

@article{M-en,
	author = {V. S. Moldavskii},
	title = {Moduli of elliptic curves and rotation numbers of circle diffeomorphisms},
	journaltitle = {Functional Analysis and Its Applications},
	volume = 35,
	number = 3,
	year = 2001,
	pages = {234--236},
	langid = {english}
}

@article{Ris,
	author = {E. Risler},
	title = {Linéarisation des perturbations holomorphes des rotations et applications},
	journaltitle = {Mémoires de la S.M.F.},
	series = 2,
	volume = 77,
	year = 1999,
	pages = {1--102},
	langid = {french}
}

@article{Tsujii,
	author = {M. Tsujii},
	title = {Rotation number and one-parameter family of circle diffeomorphisms},
	journaltitle = {Ergod. th. $\&$ Dynam. sys.},
	year = 1992,
	volume = 12,
	pages = {359-363},
	langid = {english}
}

@article{Yoc,
	author = {J.-C. Yoccoz},
	title = {Conjugaison différentiable des difféomorphismes du cercle dont le nombre de rotation vérifie une condition diophantienne},
	journaltitle = {Annales Scientifiques de l’École Normale Superieure},
	shortjournal = {Ann. Sci. École Norm. Sup.},
	series = 4,
	number = 17,
	year = 1984,
	number = 3,
	pages = {333--359},
	langid = {french}
}


@article{Herm,
	author = {M. R. Herman},
	title = {Sur la conjugaison différentiable des difféomorphismes du cercle à des rotations},
	journaltitle = {Publications mathématiques de l’I.H.É.S.},
	volume = 49,
	year = 1979,
	pages = {5-233},
	langid = {french}
}

@article{H77,
	author = {M. R. Herman},
	title = {Mesure de Lebesgue et nombre de rotation, Geometry and Topology},
	journaltitle = {Lecture Notes in Mathematics},
	volume = 597,
	year = 1977,
	pages = {271-293},
	langid = {french},
	publisher= {Berlin, Heidelberg, New York: Springer}
}




@article{Arn-denom,
	author = {В. И. Арнольд},
	title = {Малые знаменатели. I. Об отображениях окружности на себя},
	journaltitle = {Изв. АН СССР. Сер. матем.},
	volume = 25,
	issue = 1,
	year = 1961,
	pages = {21-86},
	langid = {russian}
}

@Article{BLL97,
	author = {M. Belliart and I. Liousse and F. Loray},
	title = {Sur l’existence de points fixes attractifs pour les sous-groupes de $Aut(ℂ, 0)$},
	journal = {C. r. Acad. sci. Paris},
	series = 1,
	year = 1997,
	volume = 324,
	Number = 4,
	Pages ={443–446},
	langid = {french}
}
@Article{H81,
	author = {J. Hutchinson},
	title = {Fractals and self-similarity},
	journaltitle = {Indiana Univ. Math. J.},
	volume = 30,
	number = 5,
	year = 1981,
	pages = {713–747},
	langid = {english}
}

@article{Sch,
	author = {E. Schröder},
	title = {Über unendlich viele Algorithmen zur Auflosung der Gleichungen},
	journaltitle = {Math. Ann.},
	volume = 2,
	issue = 2,
	year = 1870,
	pages = {317--365},
	langid = {german}
}
@article{Sch1,
	author = {E. Schröder},
	title = {Über iterierte Funktionen},
	journaltitle = {Math. Ann.},
	volume = 3,
	year = 1871,
	pages = {296--322},
	langid = {german}
}


@article{LP,
	author = {N. Luzin and J. Priwaloff},
	title = {Sur l’unicité et la multiplicité des fonctions analytiques},
	journaltitle = {Annales scientifiques de l'E.N.S., 3e serie},
	volume = 42,
	year = 1925,
	pages = {143--191},
	langid = {french},
}



@article{Bel,
	author = {G. R. Belitskii},
	title = {Smooth classification of one-dimensional diffeomorphisms with hyperbolic fixed points},
	journaltitle = {Siberian Mathematical Journal},
	shortjournal = {Sib Math J},
	volume = 27,
	issue = 6,
	year = 1986,
	pages = {801--804},
	langid = {english},
	related = {Bel-ru-transl},
	relatedtype = {translationof},
	doi={10.1007/BF00969997}
}

@article{Bel-ru-transl,
	author = {G. R. Belitskii},
	title = {Gladkaya klassifikacia odnomernyh diffeomorfizmov s giperbolicheskimi nepodvizhnimi tochkami},
	pages = {21--24},
	volume = 27,
	number = 6,
	year = 1986,
	journaltitle = {Sibirskii Matematicheskii Zhurnal}
}

@article{Denjoy,
	author = { A. Denjoy},
	title = {Sur les courbes définies par les équations différentielles à la surface du tore},
	journaltitle = {J. Math. Pures Appl},
	series = {9e Sér.},
	volume = 11,
	pages = {333–376},
	year = 1932,
	langid = {french}
}

@article{Tak,
	author = {F. Takens},
	title = {Normal forms for certain singularities of vector fields},
	journaltitle = {Ann. Inst. Fourier},
	volume = 23,
	issue = 2,
	year = 1973,
	pages = {163--195},
	langid = {english}
}

@article{Koen,
	author = {G. Koenigs},
	title = {Recherches sur les intégrales de certaines équations fonctionnelles},
	journaltitle = {Ann. Sci. École Norm. Sup.},
	series = 3,
	volume = 1,
	year = 1884,
	pages = {3--41},
	langid = {french}
}

@book{Ahl,
	author = {Л. Альфорс},
	title = {Лекции по квазиконформным отображениям},
	publisher = {Мир},
	location = {М.},
	year = 1969,
	pagetotal = 136,
	langid = {russian}
}

@phdthesis{MolTh,
	author = "Vadim Moldavskis",
	title = {New generic properties of real and complex dynamical systems},
	institution = {Cornell University},
	pubstate = {unpublished},
	month = 1,
	year = 2007,
	langid = {english}
}

@book{J79,
	author = "J.-P. Jouanolou",
	title = "Équations de Pfaff algébriques",
	series = "Lecture Notes in Mathematics",
	volume = 708,
	publisher = "Springer",
	location = "Berlin",
	year = 1979,
	langid = {english}
}



@book{IYa_ru,
	author = {Юлий Сергеевич Ильяшенко and Сергей Яковенко},
	title = {Аналитическая теория дифференциальных уравнений},
	volume = 1,
	location = {М.},
	publisher = {МЦНМО},
	ids = {YuI_Yak},
	related = {IY07},
	relatedtype = {translationof},
	year = 2013,
	pagetotal = 432,
	langid = {russian}
}

@book{IY07,
	author = {Yulij S. Ilyashenko and Sergei Yakovenko},
	title = {Analytic Theory of Differential Equations},
	year = 2007,
	pagetotal = 625,
	publisher = {American Mathematical Society},
	series = {Graduate Studies in Mathematics (Book 86)},
	langid = {english}
}

@software{GiNaC,
	author = {
		Christian Bauer and
		Chris Dams and
		Alexander Frink and
		Vladimir V. Kisil and
		Richard Kreckel and
		Alexei Sheplyakov and
		Jens Vollinga
	},
	title = {GiNaC software},
	url = {http://ginac.de/},
	version = {1.7.2}
}

@article{Vollinga_ginac:symbolic,
	author = {J. Vollinga},
	title = {GiNaC: Symbolic computation with C++},
	journal = {Nucl. Instrum. Meth. A559},
	year = 2006,
	doi = {10.1016/j.nima.2005.11.155},
	pages = {282--284},
    eprint = {hep-ph/0510057},
    eprinttype = {arxiv},
}
